Gamma-rays from the circumgalactic medium of M31

We discuss the production of $\gamma$-rays from cosmic rays (CR) in the circumgalactic medium (CGM) of Andromeda (M31) in light of the recent detection of $\gamma$-rays from an annular region of $\sim 5.5-120$ kpc away from the M31 disc. We consider the CRs accelerated as a result of the star-formation in the M31 disk, which are lifted to the CGM by advection due to outflow and CR diffusion. The advection time scale due to bulk flow of gas triggered by star formation activity in the M31 disc is comparable ($\sim$ Gyr) to the diffusion time scale with diffusion coefficient $\ge10^{29}$ cm$^2$ s$^{-1}$ for the propagation of CR protons with energy $\sim 412$ GeV that are responsible for the highest energy photons observed. We show that a leptonic origin of the $\gamma$-rays from cosmic ray (CR) electrons has difficulties, as the inverse Compton time scale ($\sim$Myr) is much lower than advection time scale ($\sim$Gyr) to reach $120$ kpc. Invoking CR electrons accelerated by accretion shocks in the CGM at $\sim100-120$ kpc does not help since it would lead to diffuse X-ray features that are not observed. We, therefore, study the production of $\gamma$-rays via hadronic interaction between CR protons and CGM gas with the help of numerical two-fluid (thermal + CR) hydrodynamical simulation. We find that a combination of these mechanisms, that are related to the star formation processes in M31 in the last $\sim $ Gyr, along with diffusion and hadronic interaction, can explain the observed flux from the CGM of M31.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
